Enhancing Deep Learning based RMT Data Inversion using Gaussian Random Field

Deep learning (DL) methods have emerged as a powerful tool for the inversion of geophysical data. When applied to field data, these models often struggle without additional fine-tuning of the network. This is because they are built on the assumption that the statistical patterns in the training and test datasets are the same. To address this, we propose a DL-based inversion scheme for Radio Magnetotelluric data where the subsurface resistivity models are generated using Gaussian Random Fields (GRF). The network's generalization ability was tested with an out-of-distribution (OOD) dataset comprising a homogeneous background and various rectangular-shaped anomalous bodies. After end-to-end training with the GRF dataset, the pre-trained network successfully identified anomalies in the OOD dataset. Synthetic experiments confirmed that the GRF dataset enhances generalization compared to a homogeneous background OOD dataset. The network accurately recovered structures in a checkerboard resistivity model, and demonstrated robustness to noise, outperforming traditional gradient-based methods. Finally, the developed scheme is tested using exemplary field data from a waste site near Roorkee, India. The proposed scheme enhances generalization in a data-driven supervised learning framework, suggesting a promising direction for OOD generalization in DL methods.

==> images/MT_Data.dat <==
#  Synthetic 3D MT data written in Matlab
#  Period(s) Station Code Stat_Lat Stat_Lon X(m) Y(m) Z(m) Component Real Imag Error
>  TE_Rho_Phase
>  exp(-i\omega t)
>  [V/m]/[T]
>   0.000
>   0.00  0.00
>  13 20
1.050000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.050000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.050000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.420000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.420000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
1.660000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
1.660000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
3.360000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
3.360000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.390000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.390000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.000000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.000000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.270000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.270000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.600000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.600000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
4.760000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
4.760000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
5.560000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
5.560000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
6.720000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
6.720000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
7.690000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
7.690000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
8.330000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOXY    0.000000E+00    0.000000E+00 
8.330000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSXY    0.000000E+00    0.000000E+00 
#  Synthetic 3D MT data written in Matlab
#  Period(s) Station Code Stat_Lat Stat_Lon X(m) Y(m) Z(m) Component Real Imag Error
>  TM_Rho_Phase
>  exp(-i\omega t)
>  [V/m]/[A/m]
>   0.000
>   0.00  0.00
>  13 20
1.050000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 001    0.000    0.000        0.000     -100.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 001    0.000    0.000        0.000     -100.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 002    0.000    0.000        0.000      -90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 002    0.000    0.000        0.000      -90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 003    0.000    0.000        0.000      -80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 003    0.000    0.000        0.000      -80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 004    0.000    0.000        0.000      -70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 004    0.000    0.000        0.000      -70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 005    0.000    0.000        0.000      -60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 005    0.000    0.000        0.000      -60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 006    0.000    0.000        0.000      -50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 006    0.000    0.000        0.000      -50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 007    0.000    0.000        0.000      -40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 007    0.000    0.000        0.000      -40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 008    0.000    0.000        0.000      -30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 008    0.000    0.000        0.000      -30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 009    0.000    0.000        0.000      -20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 009    0.000    0.000        0.000      -20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 010    0.000    0.000        0.000      -10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 010    0.000    0.000        0.000      -10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 011    0.000    0.000        0.000        0.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 011    0.000    0.000        0.000        0.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 012    0.000    0.000        0.000       10.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 012    0.000    0.000        0.000       10.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 013    0.000    0.000        0.000       20.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 013    0.000    0.000        0.000       20.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 014    0.000    0.000        0.000       30.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 014    0.000    0.000        0.000       30.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 015    0.000    0.000        0.000       40.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 015    0.000    0.000        0.000       40.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 016    0.000    0.000        0.000       50.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 016    0.000    0.000        0.000       50.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 017    0.000    0.000        0.000       60.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 017    0.000    0.000        0.000       60.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 018    0.000    0.000        0.000       70.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 018    0.000    0.000        0.000       70.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 019    0.000    0.000        0.000       80.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 019    0.000    0.000        0.000       80.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.050000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.050000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.420000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.420000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
1.660000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
1.660000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
3.360000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
3.360000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.390000E-06 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.390000E-06 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.000000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.000000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.270000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.270000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.600000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.600000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
4.760000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
4.760000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
5.560000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
5.560000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
6.720000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
6.720000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
7.690000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
7.690000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 
8.330000E-05 020    0.000    0.000        0.000       90.000        0.000 RHOYX    0.000000E+00    0.000000E+00 
8.330000E-05 020    0.000    0.000        0.000       90.000        0.000 PHSYX    0.000000E+00    0.000000E+00 

